Real-time Progressive 3D Semantic Segmentation for Indoor Scene

The widespread adoption of autonomous systems such as drones and assistant robots has created a need for real-time high-quality semantic scene segmentation. In this paper, we propose an efficient yet robust technique for on-the-fly dense reconstruction and semantic segmentation of 3D indoor scenes. To guarantee (near) real-time performance, our method is built atop an efficient super-voxel clustering method and a conditional random field with higher-order constraints from structural and object cues, enabling progressive dense semantic segmentation without any precomputation. We extensively evaluate our method on different indoor scenes including kitchens, offices, and bedrooms in the SceneNN and ScanNet datasets and show that our technique consistently produces state-of-the-art segmentation results in both qualitative and quantitative experiments.

==> figures/csv/offline_left.csv <==
Scene,DirectSegNetA,DirectSegNetIoU,OursSegNetA,OursSegNetIoU,DirectFCNA,DirectFCNIoU,OursFCNA,OursFCNIoU,DirectSSCNetA,DirectSSCNetIoU,OursSSCNetA,OursSSCNetIoU
011,0.747,0.622,\textbf{0.837},\textbf{0.783},0.667,0.550,0.743,0.682,0.475,0.299,0.497,0.378
016,0.556,0.425,0.714,0.636,0.580,0.463,0.623,0.519,0.648,0.514,\textbf{0.798},\textbf{0.679}
030,0.554,0.413,0.668,0.570,0.584,0.421,\textbf{0.704},\textbf{0.624},0.505,0.418,0.510,0.383
061,0.549,0.351,\textbf{0.841},\textbf{0.728},0.324,0.162,0.457,0.276,0.700,0.640,0.693,0.641
078,0.542,0.405,\textbf{0.666},\textbf{0.594},0.551,0.393,0.663,0.562,0.515,0.374,0.588,0.428
086,0.587,0.459,\textbf{0.686},\textbf{0.613},0.491,0.356,0.631,0.551,0.543,0.464,0.517,0.448
089,0.581,0.458,0.651,0.568,0.605,0.490,\textbf{0.667},\textbf{0.592},0.491,0.410,0.631,0.505
096,0.615,0.495,\textbf{0.683},\textbf{0.605},0.577,0.460,0.619,0.545,0.631,0.545,0.658,0.567
098,0.653,0.533,0.656,0.556,0.709,0.580,\textbf{0.740},\textbf{0.633},0.314,0.200,0.706,0.484

==> figures/csv/offline_right.csv <==
Scene,DirectSegNetA,DirectSegNetIoU,OursSegNetA,OursSegNetIoU,DirectFCNA,DirectFCNIoU,OursFCNA,OursFCNIoU,DirectSSCNetA,DirectSSCNetIoU,OursSSCNetA,OursSSCNetIoU
205,0.610,0.524,0.678,\textbf{0.638},0.562,0.440,0.661,0.603,0.332,0.172,\textbf{0.680},0.586
206,0.659,0.502,0.812,0.718,0.626,0.463,0.828,0.729,\textbf{0.861},\textbf{0.800},0.834,0.771
207,0.673,0.554,0.734,\textbf{0.639},0.556,0.428,0.589,0.498,0.596,0.475,\textbf{0.634},0.501
213,0.597,0.472,\textbf{0.683},0.605,0.579,0.456,0.671,\textbf{0.606},0.543,0.481,0.552,0.446
223,0.648,0.524,0.758,\textbf{0.685},0.693,0.567,\textbf{0.760},0.669,0.644,0.528,0.639,0.526
231,0.624,0.508,0.697,0.653,0.621,0.502,\textbf{0.741},\textbf{0.699},0.531,0.441,0.621,0.495
243,0.655,0.573,0.667,\textbf{0.620},0.663,0.543,0.663,0.584,0.591,0.461,\textbf{0.734},0.519
255,0.521,0.410,0.654,\textbf{0.559},0.577,0.429,\textbf{0.718},0.580,0.547,0.450,0.661,0.526
272,0.607,0.480,0.703,0.636,0.586,0.455,0.706,0.642,0.698,0.604,\textbf{0.777},\textbf{0.738}

==> figures/csv/online_full_left.csv <==
Scene,DirectA,DirectIoU,SemanticFusionA,SemanticFusionIoU,OursA,OursIoU,OursInstanceA
005,0.486,0.386,0.492,0.388,0.539,0.467,0.077
011,0.770,0.654,0.776,0.664,0.800,0.699,0.522
014,0.490,0.391,0.508,0.414,0.539,0.501,0.118
015,0.535,0.366,0.571,0.408,0.620,0.482,0.152
016,0.607,0.476,0.625,0.497,0.680,0.566,0.342
021,0.559,0.427,0.634,0.510,0.676,0.581,0.197
025,0.643,0.519,0.648,0.533,0.698,0.610,0.213
030,0.584,0.450,0.597,0.466,0.658,0.559,0.568
032,0.795,0.682,0.811,0.710,0.813,0.703,0.311
036,0.575,0.431,0.603,0.476,0.655,0.556,0.162
038,0.608,0.499,0.628,0.527,0.659,0.590,0.394
041,0.554,0.441,0.579,0.481,0.564,0.482,0.246
045,0.649,0.515,0.673,0.552,0.667,0.549,0.443
047,0.537,0.441,0.550,0.455,0.570,0.497,0.156
052,0.578,0.448,0.530,0.423,0.552,0.433,0.437
054,0.489,0.335,0.597,0.470,0.602,0.489,0.379
057,0.742,0.668,0.517,0.366,0.654,0.539,0.246
061,0.751,0.606,0.777,0.641,0.809,0.691,0.591
062,0.497,0.353,0.757,0.693,0.778,0.727,0.377
065,0.563,0.412,0.524,0.374,0.528,0.393,0.237
066,0.564,0.479,0.561,0.420,0.571,0.442,0.336
069,0.578,0.467,0.584,0.510,0.646,0.557,0.490
071,0.557,0.435,0.588,0.483,0.626,0.514,0.219
073,0.501,0.397,0.568,0.452,0.558,0.442,0.596
074,0.540,0.387,0.507,0.404,0.515,0.430,0.391
078,0.497,0.365,0.515,0.388,0.535,0.454,0.349
080,0.634,0.503,0.570,0.431,0.628,0.510,0.393
082,0.523,0.364,0.658,0.543,0.689,0.589,0.242
084,0.737,0.636,0.544,0.390,0.591,0.455,0.401
086,0.622,0.519,0.646,0.551,0.668,0.587,0.350
087,0.192,0.151,0.731,0.617,0.751,0.658,0.434
089,0.558,0.449,0.573,0.466,0.618,0.529,0.236
092,0.549,0.424,0.207,0.168,0.193,0.158,0.501
093,0.507,0.376,0.553,0.432,0.558,0.469,0.383
096,0.659,0.536,0.668,0.549,0.666,0.565,0.265
098,0.601,0.497,0.600,0.497,0.623,0.557,0.321
109,0.553,0.461,0.505,0.362,0.512,0.383,0.267
201,0.763,0.619,0.565,0.478,0.587,0.514,0.194
202,0.520,0.403,0.779,0.640,0.794,0.678,0.250


==> figures/csv/online_full_right.csv <==
Scene,DirectA,DirectIoU,SemanticFusionA,SemanticFusionIoU,OursA,OursIoU,OursInstanceA
205,0.635,0.573,0.642,0.585,0.629,0.586,0.501
206,0.766,0.654,0.778,0.673,0.775,0.675,0.417
207,0.559,0.432,0.568,0.446,0.596,0.510,0.171
209,0.415,0.281,0.533,0.423,0.587,0.494,0.280
213,0.539,0.425,0.551,0.440,0.561,0.448,0.478
217,0.601,0.492,0.433,0.299,0.510,0.386,0.135
223,0.669,0.559,0.689,0.587,0.729,0.655,0.409
225,0.617,0.485,0.620,0.518,0.676,0.611,0.184
227,0.628,0.541,0.627,0.501,0.658,0.529,0.462
231,0.655,0.542,0.656,0.543,0.660,0.577,0.692
234,0.648,0.532,0.631,0.551,0.682,0.617,0.342
237,0.702,0.587,0.658,0.545,0.700,0.615,0.200
240,0.562,0.427,0.722,0.617,0.726,0.649,0.214
243,0.538,0.455,0.553,0.471,0.595,0.532,0.144
246,0.530,0.373,0.577,0.448,0.580,0.496,0.006
249,0.636,0.498,0.545,0.396,0.656,0.557,0.739
251,0.542,0.436,0.659,0.531,0.718,0.639,0.215
252,0.434,0.306,0.563,0.463,0.583,0.489,0.642
255,0.423,0.316,0.439,0.334,0.558,0.473,0.486
260,0.546,0.408,0.447,0.319,0.444,0.320,0.351
263,0.456,0.338,0.573,0.438,0.666,0.571,0.275
265,0.531,0.413,0.485,0.373,0.553,0.489,0.270
270,0.555,0.397,0.523,0.395,0.613,0.515,0.598
272,0.602,0.475,0.614,0.493,0.612,0.503,0.203
273,0.491,0.338,0.574,0.421,0.652,0.528,0.547
276,0.684,0.550,0.494,0.340,0.476,0.313,0.170
279,0.684,0.550,0.699,0.577,0.781,0.706,0.258
286,0.498,0.393,0.521,0.422,0.531,0.448,0.304
294,0.441,0.302,0.430,0.280,0.463,0.323,0.600
308,0.736,0.647,0.752,0.675,0.796,0.747,0.342
322,0.657,0.599,0.662,0.606,0.687,0.642,0.593
522,0.625,0.551,0.640,0.575,0.665,0.635,0.807
527,0.821,0.774,0.793,0.722,0.804,0.741,0.531
609,0.772,0.669,0.770,0.675,0.838,0.782,0.225
613,0.795,0.651,0.783,0.633,0.886,0.792,0.175
614,0.481,0.327,0.496,0.344,0.579,0.452,0.029
621,0.802,0.731,0.814,0.747,0.872,0.845,0.305
623,0.540,0.452,0.486,0.404,0.587,0.551,0.439
700,0.609,0.470,0.607,0.463,0.661,0.535,0.581


==> figures/csv/perclass.csv <==
Class,Direct,SemanticFusion,Ours
wall,0.71,0.73,0.75
floor,0.91,0.94,0.97
cabinet,0.47,0.57,0.62
bed,0.31,0.34,0.37
chair,0.43,0.46,0.65
sofa,0.55,0.58,0.66
table,0.56,0.70,0.70
door,0.31,0.39,0.51
window,0.25,0.31,0.42
bookshelf,0.84,0.94,0.95
picture,0.20,0.22,0.12
counter,0.27,0.37,0.55
blinds,0.22,0.21,0.23
desk,0.24,0.28,0.41
shelves,-,-,-
curtain,0.64,0.83,1.00
dresser,-,-,-
pillow,0.27,0.29,0.25
mirror,-,-,-
floor mat,-,-,-
clothes,0.20,0.24,0.29
ceiling,0.71,0.80,0.86
books,0.43,0.52,0.60
fridge,0.70,0.80,0.82
television,0.21,0.28,0.64
paper,0.12,0.32,0.10
towel,-,-,-
shower curtain,-,-,-
box,-,-,-
whiteboard,-,-,-
person,-,-,-
night stand,0.08,0.09,0.15
toilet,-,-,-
sink,0.38,0.39,0.34
lamp,0.28,0.39,0.58
bathtub,0.00,0.00,0.00
bag,0.23,0.21,0.36
structure,0.12,0.17,0.26
furniture,0.11,0.02,0.02
props,0.27,0.29,0.31
Avg.,0.37,0.42,0.48

==> figures/csv/scannet.csv <==
Scene,DirectSegNetA,DirectSegNetIoU,SemanticFusionSegNetA,SemanticFusionSegNetIoU,OursSegNetA,OursSegNetIoU,DirectFCNA,DirectFCNIoU,SemanticFusionFCNA,SemanticFusionFCNIoU,OursFCNA,OursFCNIoU
0000,0.442,0.326,0.469,0.356,0.480,0.396,0.512,0.396,0.553,0.446,\textbf{0.598},0.535
0002,0.481,0.405,0.512,0.445,\textbf{0.549},0.510,0.451,0.401,0.483,0.455,0.501,0.493
0006,0.610,0.439,0.613,0.442,0.600,0.428,0.627,0.503,\textbf{0.652},0.531,0.644,0.523
0014,0.513,0.462,0.525,0.495,0.449,0.393,0.534,0.471,\textbf{0.549},0.506,0.503,0.461
0028,0.554,0.407,0.607,0.469,0.664,0.534,0.550,0.408,0.617,0.492,\textbf{0.693},0.598
0029,0.614,0.511,0.660,0.588,0.625,0.535,0.615,0.506,0.686,0.628,\textbf{0.736},0.647
0031,0.510,0.421,0.543,0.465,0.577,0.522,0.649,0.570,0.713,0.641,\textbf{0.729},0.665
0034,0.631,0.535,0.691,0.622,0.661,0.598,0.660,0.571,\textbf{0.698},0.631,0.679,0.621
0050,0.548,0.404,0.585,0.438,\textbf{0.620},0.495,0.526,0.417,0.561,0.465,0.574,0.516
0054,0.481,0.388,0.513,0.434,\textbf{0.534},0.464,0.451,0.374,0.470,0.418,0.482,0.445


==> figures/csv/scannet_full_1.csv <==
Scene,SemanticFusionA,SemanticFusionIoU,OursA,OursIoU
0000,0.495,0.384,0.527,0.443
0001,0.604,0.485,0.566,0.459
0003,0.573,0.505,0.649,0.589
0004,0.359,0.270,0.432,0.387
0005,0.767,0.623,0.903,0.849
0006,0.648,0.487,0.731,0.599
0007,0.568,0.415,0.574,0.457
0008,0.726,0.590,0.801,0.722
0009,0.795,0.667,0.845,0.750
0010,0.684,0.567,0.719,0.614
0012,0.551,0.386,0.612,0.511
0013,0.530,0.308,0.641,0.436
0015,0.780,0.634,0.832,0.730
0016,0.603,0.370,0.683,0.495
0017,0.576,0.396,0.702,0.555
0018,0.787,0.712,0.825,0.813
0019,0.666,0.517,0.760,0.652
0020,0.728,0.651,0.797,0.752
0021,0.567,0.366,0.885,0.820
0022,0.848,0.748,0.746,0.651
0023,0.822,0.687,0.933,0.879
0024,0.577,0.375,0.692,0.521
0026,0.576,0.486,0.622,0.573
0027,0.753,0.600,0.787,0.670
0030,0.670,0.511,0.671,0.544
0032,0.550,0.460,0.537,0.495
0033,0.838,0.721,0.925,0.861
0035,0.531,0.394,0.571,0.471
0036,0.554,0.414,0.668,0.599
0037,0.759,0.609,0.878,0.797
0038,0.813,0.685,0.868,0.794
0039,0.496,0.337,0.552,0.399
0041,0.747,0.574,0.690,0.596
0042,0.876,0.844,0.780,0.692
0043,0.709,0.592,0.597,0.480
0044,0.694,0.537,0.885,0.860
0045,0.837,0.761,0.900,0.875
0047,0.563,0.418,0.680,0.597
0048,0.727,0.616,0.750,0.678
0052,0.631,0.398,0.540,0.291
0053,0.770,0.638,0.812,0.709
0055,0.548,0.393,0.650,0.544
0056,0.666,0.480,0.799,0.669
0057,0.416,0.260,0.434,0.303
0058,0.477,0.305,0.584,0.446


==> figures/csv/scannet_full_2.csv <==
Scene,SemanticFusionA,SemanticFusionIoU,OursA,OursIoU
0060,0.782,0.698,0.828,0.755
0061,0.515,0.346,0.472,0.381
0062,0.711,0.597,0.724,0.624
0063,0.690,0.580,0.734,0.643
0065,0.610,0.428,0.632,0.456
0067,0.742,0.628,0.788,0.738
0068,0.624,0.515,0.752,0.722
0069,0.347,0.200,0.547,0.461
0070,0.433,0.286,0.457,0.356
0071,0.708,0.540,0.809,0.698
0072,0.392,0.320,0.394,0.348
0073,0.586,0.467,0.684,0.604
0074,0.469,0.247,0.577,0.366
0075,0.574,0.421,0.653,0.523
0076,0.685,0.513,0.727,0.587
0077,0.521,0.391,0.569,0.461
0078,0.415,0.317,0.474,0.378
0079,0.527,0.427,0.542,0.481
0080,0.364,0.317,0.367,0.342
0081,0.522,0.356,0.512,0.362
0082,0.691,0.497,0.751,0.577
0083,0.548,0.349,0.579,0.409
0084,0.782,0.703,0.808,0.761
0085,0.597,0.503,0.659,0.590
0086,0.777,0.691,0.802,0.736
0087,0.644,0.486,0.596,0.471
0088,0.783,0.637,0.741,0.653
0089,0.473,0.292,0.532,0.352
0090,0.695,0.532,0.768,0.636
0091,0.316,0.175,0.404,0.248
0092,0.546,0.367,0.593,0.437
0093,0.538,0.345,0.660,0.482
0094,0.490,0.306,0.577,0.456
0095,0.619,0.437,0.571,0.455
0096,0.671,0.581,0.692,0.634
0097,0.697,0.559,0.761,0.642
0098,0.411,0.315,0.423,0.347
0099,0.475,0.254,0.628,0.420
0100,0.574,0.499,0.606,0.551
0101,0.408,0.325,0.516,0.482
0102,0.501,0.313,0.577,0.416
0103,0.764,0.636,0.745,0.630
0105,0.906,0.847,0.948,0.925
0106,0.615,0.451,0.713,0.587
0107,0.532,0.378,0.555,0.424


==> figures/csv/scannet_full_3.csv <==
Scene,SemanticFusionA,SemanticFusionIoU,OursA,OursIoU
0108,0.307,0.225,0.291,0.232
0109,0.541,0.397,0.576,0.461
0110,0.472,0.369,0.415,0.327
0111,0.526,0.418,0.505,0.426
0112,0.798,0.652,0.950,0.910
0113,0.673,0.564,0.688,0.603
0114,0.463,0.308,0.502,0.377
0115,0.735,0.625,0.714,0.639
0116,0.133,0.045,0.205,0.087
0117,0.612,0.474,0.676,0.571
0118,0.654,0.465,0.682,0.501
0119,0.227,0.206,0.229,0.215
0120,0.639,0.504,0.715,0.604
0121,0.435,0.266,0.421,0.270
0122,0.747,0.616,0.755,0.640
0123,0.659,0.592,0.621,0.576
0124,0.636,0.505,0.695,0.599
0125,0.669,0.519,0.718,0.611
0126,0.393,0.314,0.449,0.401
0127,0.453,0.411,0.526,0.461
0128,0.370,0.200,0.425,0.282
0129,0.612,0.450,0.732,0.622
0131,0.463,0.383,0.512,0.474
0132,0.549,0.450,0.631,0.568
0133,0.723,0.566,0.758,0.619
0134,0.348,0.224,0.358,0.268
0135,0.464,0.393,0.500,0.437
0136,0.330,0.252,0.327,0.277
0137,0.479,0.356,0.504,0.402
0138,0.490,0.321,0.640,0.492
0139,0.419,0.324,0.495,0.412
0140,0.561,0.471,0.569,0.490
0141,0.631,0.524,0.568,0.514
0142,0.476,0.420,0.482,0.442
0143,0.399,0.305,0.471,0.383
0145,0.549,0.414,0.592,0.521
0146,0.659,0.488,0.668,0.492
0147,0.453,0.348,0.447,0.359
0148,0.595,0.477,0.595,0.531
0149,0.497,0.346,0.469,0.350
0150,0.574,0.369,0.686,0.505
0151,0.514,0.388,0.602,0.524
0152,0.501,0.391,0.510,0.426
0153,0.437,0.385,0.463,0.440
0154,0.492,0.276,0.508,0.291


==> figures/csv/scannet_full_4.csv <==
Scene,SemanticFusionA,SemanticFusionIoU,OursA,OursIoU
0156,0.666,0.526,0.674,0.560
0157,0.424,0.336,0.392,0.302
0158,0.329,0.240,0.314,0.240
0159,0.544,0.435,0.571,0.496
0160,0.353,0.230,0.405,0.296
0161,0.680,0.498,0.772,0.620
0162,0.644,0.512,0.591,0.460
0163,0.654,0.457,0.634,0.479
0164,0.528,0.423,0.533,0.458
0165,0.672,0.607,0.668,0.638
0166,0.453,0.380,0.475,0.409
0167,0.574,0.488,0.621,0.546
0168,0.396,0.290,0.452,0.378
0169,0.529,0.347,0.598,0.420
0170,0.451,0.386,0.488,0.420
0171,0.628,0.476,0.575,0.482
0172,0.348,0.265,0.394,0.326
0173,0.644,0.496,0.666,0.536
0174,0.398,0.319,0.466,0.418
0176,0.717,0.526,0.910,0.834
0177,0.355,0.292,0.319,0.283
0178,0.440,0.335,0.629,0.593
0179,0.504,0.287,0.627,0.418
0181,0.578,0.416,0.627,0.500
0182,0.593,0.405,0.709,0.582
0183,0.385,0.226,0.436,0.286
0184,0.165,0.140,0.167,0.162
0185,0.609,0.385,0.584,0.381
0186,0.309,0.227,0.328,0.250
0187,0.716,0.597,0.759,0.682
0188,0.615,0.442,0.603,0.454
0189,0.625,0.404,0.789,0.647
0191,0.439,0.285,0.454,0.308
0192,0.378,0.234,0.273,0.271
0193,0.547,0.431,0.625,0.545
0194,0.492,0.302,0.504,0.312
0195,0.497,0.410,0.579,0.543
0196,0.709,0.593,0.758,0.658
0197,0.518,0.387,0.581,0.461
0198,0.487,0.408,0.529,0.473
0199,0.749,0.602,0.688,0.556
0200,0.529,0.340,0.642,0.469
0201,0.653,0.530,0.673,0.575
0202,0.612,0.483,0.663,0.545
0203,0.385,0.225,0.424,0.269


==> figures/csv/scannet_full_5.csv <==
Scene,SemanticFusionA,SemanticFusionIoU,OursA,OursIoU
0204,0.785,0.656,0.689,0.561
0205,0.633,0.481,0.708,0.590
0206,0.320,0.243,0.350,0.291
0207,0.323,0.280,0.355,0.335
0209,0.477,0.395,0.465,0.426
0210,0.535,0.361,0.553,0.393
0211,0.381,0.206,0.408,0.232
0212,0.550,0.437,0.428,0.375
0213,0.488,0.339,0.524,0.403
0214,0.602,0.469,0.619,0.498
0215,0.732,0.614,0.750,0.659
0216,0.648,0.503,0.793,0.697
0217,0.494,0.444,0.491,0.442
0218,0.570,0.502,0.566,0.540
0219,0.608,0.398,0.727,0.564
0220,0.491,0.363,0.505,0.434
0221,0.541,0.389,0.600,0.489
0222,0.384,0.314,0.397,0.335
0223,0.501,0.399,0.544,0.473
0224,0.229,0.162,0.248,0.181
0225,0.516,0.434,0.549,0.488
0226,0.516,0.413,0.530,0.442
0227,0.716,0.534,0.780,0.634
0228,0.535,0.319,0.579,0.369
0229,0.442,0.311,0.715,0.564
0230,0.554,0.429,0.607,0.505
0232,0.848,0.740,0.907,0.832
0233,0.459,0.328,0.459,0.341
0234,0.532,0.344,0.549,0.368
0235,0.572,0.392,0.628,0.476
0236,0.393,0.314,0.383,0.342
0237,0.458,0.409,0.437,0.389
0238,0.443,0.368,0.527,0.494
0239,0.442,0.356,0.561,0.460
0241,0.730,0.600,0.818,0.759
0242,0.742,0.582,0.783,0.641
0244,0.556,0.481,0.623,0.578
0245,0.593,0.456,0.630,0.531
0246,0.395,0.255,0.481,0.344
0247,0.556,0.411,0.563,0.427
0248,0.366,0.246,0.305,0.250
0249,0.651,0.466,0.696,0.531
0250,0.635,0.571,0.629,0.580
0251,0.677,0.552,0.690,0.573
0252,0.642,0.417,0.740,0.554


==> figures/csv/scannet_full_6.csv <==
Scene,SemanticFusionA,SemanticFusionIoU,OursA,OursIoU
0253,0.236,0.185,0.243,0.214
0254,0.542,0.389,0.599,0.494
0255,0.493,0.330,0.599,0.465
0256,0.441,0.271,0.491,0.328
0257,0.805,0.726,0.646,0.546
0258,0.548,0.492,0.675,0.623
0259,0.623,0.499,0.615,0.539
0260,0.427,0.353,0.482,0.435
0261,0.596,0.418,0.647,0.497
0262,0.428,0.297,0.488,0.402
0263,0.462,0.336,0.514,0.422
0264,0.441,0.325,0.460,0.361
0265,0.643,0.527,0.684,0.608
0266,0.642,0.546,0.602,0.507
0267,0.696,0.582,0.665,0.559
0268,0.245,0.178,0.255,0.189
0270,0.314,0.240,0.372,0.309
0271,0.474,0.380,0.490,0.438
0272,0.475,0.330,0.575,0.459
0273,0.399,0.286,0.460,0.347
0274,0.667,0.479,0.718,0.546
0275,0.513,0.360,0.591,0.459
0276,0.593,0.420,0.699,0.561
0277,0.454,0.300,0.521,0.401
0278,0.558,0.497,0.624,0.581
0279,0.526,0.421,0.621,0.540
0280,0.359,0.299,0.370,0.320
0281,0.750,0.635,0.682,0.570
0282,0.421,0.229,0.448,0.262
0283,0.724,0.562,0.853,0.752
0284,0.504,0.410,0.512,0.442
0285,0.698,0.531,0.755,0.605
0286,0.430,0.370,0.437,0.388
0287,0.502,0.396,0.548,0.483
0288,0.552,0.460,0.584,0.516
0289,0.677,0.551,0.700,0.590
0290,0.267,0.188,0.146,0.083
0291,0.764,0.623,0.781,0.654
0293,0.401,0.362,0.384,0.356
0294,0.585,0.381,0.595,0.403
0295,0.507,0.423,0.563,0.519
0296,0.550,0.421,0.583,0.475
0297,0.730,0.581,0.772,0.647
0298,0.505,0.376,0.534,0.413
0299,0.662,0.531,0.706,0.597


==> figures/csv/scannet_full_7.csv <==
Scene,SemanticFusionA,SemanticFusionIoU,OursA,OursIoU
0300,0.829,0.723,0.850,0.755
0301,0.334,0.258,0.407,0.360
0302,0.569,0.380,0.661,0.483
0303,0.453,0.376,0.507,0.451
0304,0.683,0.572,0.701,0.624
0305,0.420,0.357,0.510,0.497
0306,0.372,0.276,0.315,0.277
0307,0.485,0.292,0.598,0.419
0308,0.258,0.190,0.317,0.274
0309,0.510,0.354,0.514,0.371
0310,0.428,0.251,0.513,0.350
0311,0.511,0.338,0.528,0.371
0312,0.504,0.291,0.638,0.451
0313,0.306,0.169,0.336,0.182
0314,0.521,0.400,0.601,0.573
0315,0.389,0.277,0.494,0.414
0316,0.599,0.413,0.721,0.593
0317,0.585,0.535,0.613,0.591
0318,0.136,0.089,0.168,0.118
0319,0.438,0.281,0.515,0.433
0320,0.435,0.363,0.454,0.410
0321,0.640,0.520,0.750,0.637
0322,0.719,0.572,0.763,0.638
0323,0.444,0.301,0.501,0.355
0324,0.700,0.540,0.837,0.754
0325,0.344,0.241,0.388,0.320
0326,0.550,0.413,0.608,0.542
0327,0.421,0.269,0.431,0.318
0328,0.189,0.089,0.388,0.287
0329,0.611,0.434,0.638,0.484
0330,0.352,0.141,0.492,0.263
0331,0.409,0.335,0.442,0.394
0332,0.564,0.445,0.605,0.491
0333,0.409,0.221,0.416,0.237
0334,0.586,0.432,0.706,0.679
0335,0.535,0.409,0.535,0.446
0336,0.601,0.459,0.720,0.638
0337,0.548,0.479,0.700,0.618
0338,0.608,0.474,0.677,0.559
0339,0.594,0.419,0.529,0.382
0340,0.443,0.339,0.484,0.403
0341,0.458,0.277,0.525,0.355
0342,0.744,0.578,0.799,0.653
0343,0.387,0.198,0.471,0.274
0344,0.686,0.534,0.751,0.638


==> figures/csv/scannet_full_8.csv <==
Scene,SemanticFusionA,SemanticFusionIoU,OursA,OursIoU
0345,0.498,0.363,0.574,0.474
0346,0.429,0.406,0.429,0.398
0348,0.412,0.312,0.403,0.338
0349,0.439,0.351,0.437,0.369
0350,0.602,0.553,0.651,0.630
0351,0.530,0.386,0.564,0.437
0352,0.410,0.269,0.513,0.395
0353,0.379,0.315,0.422,0.377
0355,0.434,0.352,0.413,0.331
0356,0.381,0.313,0.414,0.368
0358,0.712,0.592,0.656,0.534
0359,0.585,0.359,0.707,0.515
0360,0.669,0.557,0.727,0.685
0361,0.175,0.066,0.198,0.081
0363,0.431,0.372,0.485,0.420
0364,0.466,0.373,0.488,0.411
0365,0.666,0.479,0.712,0.552
0367,0.646,0.547,0.686,0.608
0368,0.474,0.351,0.497,0.399
0369,0.598,0.463,0.632,0.553
0370,0.642,0.496,0.649,0.517
0371,0.746,0.579,0.795,0.665
0372,0.635,0.457,0.705,0.566
0374,0.679,0.563,0.694,0.603
0375,0.569,0.403,0.699,0.588
0376,0.461,0.331,0.625,0.555
0378,0.386,0.269,0.437,0.338
0379,0.447,0.291,0.557,0.418
0380,0.574,0.388,0.689,0.555
0381,0.772,0.636,0.784,0.680
0382,0.358,0.270,0.451,0.399
0383,0.391,0.230,0.479,0.323
0384,0.573,0.448,0.616,0.554
0385,0.504,0.306,0.584,0.442
0387,0.776,0.652,0.893,0.836
0388,0.778,0.636,0.804,0.681
0390,0.256,0.095,0.275,0.093
0391,0.543,0.337,0.552,0.375
0392,0.544,0.382,0.566,0.430
0393,0.482,0.357,0.497,0.396
0395,0.458,0.354,0.452,0.361
0396,0.745,0.660,0.794,0.744
0397,0.538,0.433,0.570,0.503
0398,0.532,0.451,0.559,0.502
0399,0.733,0.588,0.681,0.535

